Feature Transportation Improves Graph Neural Networks

Graph neural networks (GNNs) have shown remarkable success in learning representations for graph-structured data. However, GNNs still face challenges in modeling complex phenomena that involve feature transportation. In this paper, we propose a novel GNN architecture inspired by Advection-Diffusion-Reaction systems, called ADR-GNN. Advection models feature transportation, while diffusion captures the local smoothing of features, and reaction represents the non-linear transformation between feature channels. We provide an analysis of the qualitative behavior of ADR-GNN, that shows the benefit of combining advection, diffusion, and reaction. To demonstrate its efficacy, we evaluate ADR-GNN on real-world node classification and spatio-temporal datasets, and show that it improves or offers competitive performance compared to state-of-the-art networks.

==> data/adr_energies.csv <==
adr_cora,adr_citeseer,gcn_cora,gcn_citeseer,layer,layertick
1,1,1,1,0,1
0.9555929,0.90132541,0.632682725,0.54308354,1,2
0.83424407,0.92993701,0.455731521,0.375525836,2,3
0.74724987,0.87357087,0.342226718,0.285897511,3,4
0.67410773,0.88027599,0.272776184,0.234288712,4,5
0.63333541,0.85922947,0.2214607,0.198233145,5,6
0.6093563,0.83846531,0.188035346,0.172488839,6,7
0.60036715,0.85351994,0.160829303,0.152503728,7,8
0.60527099,0.85354719,0.142436127,0.136732061,8,9
0.60403735,0.83880343,0.126474957,0.123830663,9,10
0.61697899,0.82334623,0.115359132,0.113120915,10,11
0.59764022,0.83364188,0.105279203,0.104051768,11,12
0.60902772,0.83753652,0.097987481,0.096280729,12,13
0.59520078,0.81872657,0.091230316,0.089545531,13,14
0.5913046,0.84618259,0.086170805,0.083650687,14,15
0.58517239,0.85719799,0.081354106,0.078447285,15,16
0.58951891,0.86552954,0.077660541,0.073823666,16,17
0.63058286,0.81648157,0.074075503,0.069690644,17,18
0.61444047,0.80283291,0.071246038,0.065972585,18,19
0.5961556,0.83585528,0.068482367,0.062611451,19,20
0.61146359,0.83355574,0.066262828,0.059561215,20,21
0.59603905,0.85530782,0.064055717,0.056780385,21,22
0.59447372,0.81093833,0.062304361,0.054234619,22,23
0.58799979,0.81107043,0.060472307,0.051895988,23,24
0.58686759,0.78156722,0.059058014,0.049740863,24,25
0.58511733,0.80049973,0.057508871,0.047750282,25,26
0.59201571,0.83578273,0.05634148,0.045904619,26,27
0.59364664,0.82208649,0.055016328,0.044190265,27,28
0.59193794,0.84366596,0.054031668,0.042594728,28,29
0.60297112,0.80863513,0.052892822,0.041105191,29,30
0.61611095,0.82200622,0.052048797,0.039712882,30,31
0.60577974,0.85755026,0.051065131,0.038408356,31,32
0.59434502,0.82485886,0.050330408,0.037183464,32,33
0.60907114,0.86289927,0.049476968,0.036032703,33,34
0.63417303,0.82160206,0.048824539,0.034949397,34,35
0.60162422,0.80288487,0.048080809,0.033927548,35,36
0.63496303,0.79605615,0.04749595,0.032962227,36,37
0.60389831,0.78029257,0.046840316,0.03204955,37,38
0.60005311,0.81474971,0.046311455,0.031185559,38,39
0.61624939,0.79339078,0.045731358,0.030366561,39,40
0.5997955,0.8055372,0.04525035,0.029589401,40,41
0.5953292,0.81896483,0.044732871,0.028850519,41,42
0.60153797,0.76031793,0.044295378,0.028147778,42,43
0.6123705,0.78222617,0.043830979,0.027478652,43,44
0.62131097,0.79949928,0.043430709,0.026840769,44,45
0.61153364,0.76428311,0.043010666,0.026232239,45,46
0.59088193,0.76846304,0.042642928,0.025650886,46,47
0.59128897,0.79821407,0.042260097,0.025095211,47,48
0.6023234,0.75560604,0.041923254,0.024563432,48,49
0.59067401,0.79274893,0.041571868,0.024054179,49,50
0.58641164,0.82550513,0.041260996,0.023566273,50,51
0.60248358,0.83723629,0.040938445,0.023098121,51,52
0.60488536,0.83605656,0.040650552,0.022648521,52,53
0.59526889,0.84941192,0.040353683,0.022216468,53,54
0.61483563,0.83672503,0.040085794,0.021801093,54,55
0.61352492,0.82002778,0.039811524,0.0214012,55,56
0.63029976,0.78431039,0.03956177,0.021016114,56,57
0.61116591,0.77205184,0.039307582,0.020645048,57,58
0.62965022,0.77974018,0.039074499,0.020287147,58,59
0.63370196,0.79255704,0.038837869,0.019941922,59,60
0.61007641,0.79304229,0.038619892,0.019608617,60,61
0.60302154,0.7748031,0.038399043,0.019286699,61,62
0.6024212,0.79154438,0.038194487,0.018975211,62,63
0.60154973,0.81176491,0.037988815,0.01867396,63,64


==> data/depth_study.csv <==
nlayer,cora,citeseer,cora_gcn,citeseer_gcn
2,88.86,78.05,85.77,73.68
4,89.32,78.36,84.48,71.36
8,89.43,78.28,76.53,53.66
16,89.41,78.33,69.99,37.96
32,89.26,78.31,52.67,32.34
64,89.34,78.2,38.62,28.88

